Impact-induced Vaporization During Accretion of Planetary Bodies

Giant impacts dominate the late stages of accretion of rocky planets. They contribute to the heating, melting, and sometimes vaporizing of the bodies involved in the impacts. Due to fractionation during melting and vaporization, planet-building impacts can significantly change the composition and geochemical signatures of rocky objects. Using first-principles molecular dynamics simulations, we analyze the shock behavior of complex realistic silicate systems, representative of both rocky bodies. We introduce a novel criterion for vapor formation that uses entropy calculations to determine the minimum impact velocity required to pass the threshold for vapor production. We derive impact velocity criteria for vapor formation (7.1 km per s for chondritic bodies) and show that this threshold is reached in 61 and 89 percent of impacts in dynamical simulations of the late stages of accretion with classical and annulus starting configuration (respectively) for analogs of Earth. These outcomes should be nuanced by factors such as the impact angle and the mass of the impacting bodies, which further influence the vaporization dynamics and the resultant material distribution. Our findings indicate that vaporization was common during accretion and likely played a crucial role in shaping the early environments and material properties of terrestrial planets.

==> pu_plot_paper.pdf_tex <==
%% Creator: Inkscape 1.3 (0e150ed6c4, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'p(u)_plot_paper.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{460.80078125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6979955)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{p(u)_plot_paper.pdf}}%
    \put(0.40188746,0.6155399){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Chondrule hugoniot, $\rho_{0m}$, $T_0$=10 K\end{tabular}}}}%
    \put(0.40120133,0.58559757){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Matrix hugoniot, $\rho_{0m}$, $T_0$=10 K\end{tabular}}}}%
    \put(0.39794612,0.55304554){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Impactor chondrule hugoniot, $\rho_{0m}$,\\ $T_0$=10 K, U$_{imp}=10~km.s^{-1}$\end{tabular}}}}%
    \put(0.39794612,0.48143107){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Impactor matrix hugoniot, $\rho_{0m}$,\\ $T_0$=10 K, U$_{imp}=10~km.s^{-1}$\end{tabular}}}}%
    \put(0.03551687,0.26570501){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pressure (GPa)\end{tabular}}}}}%
    \put(0.40030412,0.02029278){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$u_p$ (m.s$^{-1}$)\end{tabular}}}}%
  \end{picture}%
\endgroup%

